AI-Driven Security Alert Screening and Alert Fatigue Mitigation in Security Operations Centers: A Survey

Security alert screening is the downstream task of filtering, prioritizing, correlating, and contextualizing alerts for analyst attention in Security Operations Centers. This survey reviews artificial-intelligence-driven alert screening and alert-fatigue mitigation from 2015 to 2026. We synthesize 119 records, including 87 core studies, into a four-stage workflow taxonomy covering filtering, triage, correlation, and generative augmentation. We find persistent gaps in operational validation, adversarial robustness, cross-environment generalization, and evaluation practice. The survey concludes with a research agenda toward trustworthy Cognitive Security Operations Centers.

==> core_studies.csv <==
citation_key,core,post_lock,authors,year,category,evidence_tier,type,dataset,metric,limitation,cross_cutting,preprint_exception,irb_approval,a2c_mode,external_validity_eval
ref9,True,False,Alahmadi et al.\ (99\% False Positives),2022,Filtering,2,PR,,,,True,False,False,Automation,False
ref18,True,False,Ban et al.\ (Next-gen SIEM),2023,Filtering,1,PR,,,,,False,False,Automation,False
ref62,True,False,van Ede et al.\ (DeepCASE),2022,Filtering,1,PR,,,,,False,False,Collaboration,False
ref63,True,False,Ban et al.\ (Alert screening),2021,Filtering,1,PR,,,,,False,False,Automation,False
ref65,True,False,Ndichu et al.\ (Ensemble oversampling),2023,Filtering,2,PR,,,,,False,False,Automation,True
ref69,True,False,Aminanto et al.\ (Online Isolation Forest),2019,Filtering,1,PR,,,,,False,False,Automation,False
ref90,True,False,Goldenberg & Wool (SCADA screening),2013,Filtering,2,PR,,,,,False,False,Automation,False
ref103,True,False,Pendlebury et al.\ (TESSERACT),2019,Filtering,2,PR,,,,True,False,False,Automation,False
ref104,True,False,Arp et al.\ (Dos and Don'ts),2022,Filtering,2,PR,,,,True,False,False,Automation,False
ref118,True,False,Apruzzese et al.\ (SoK pragmatic ML NIDS),2023,Filtering,2,PR,,,,True,False,False,Automation,False
ref120,True,False,Yang et al.\ (SOC telemetry measurement),2024,Filtering,1,PR,,,,True,False,False,Automation,False
ref16,True,False,Aminanto et al.\ (IF + Stacked AE),2020,Triage,1,PR,,,,,False,False,Automation,False
ref27,True,False,Jalalvand et al.\ (L2DHF),2025,Triage,3,Pre,,,,True,True,False,Collaboration,False
ref52,True,False,Andrews et al.\ (Shared mental models HAT),2023,Triage,2,PR,,,,True,False,False,Augmentation,False
ref53,True,False,Tariq et al.\ (A2C framework),2025,Triage,2,PR,,,,True,False,False,Augmentation,False
ref55,True,False,Rastogi et al.\ (XAI in threat intelligence),2025,Triage,2,PR,,,,True,False,False,Augmentation,False
ref96,True,False,Kokulu et al.\ (Matched/mismatched SOCs),2019,Triage,2,PR,,,,True,False,False,Augmentation,False
ref98,True,False,Vielberth et al.\ (SOC systematic study),2020,Triage,2,PR,,,,,False,False,Automation,False
ref99,True,False,Sundaramurthy et al.\ (Analyst burnout),2015,Triage,2,PR,,,,True,False,False,Augmentation,False
ref100,True,False,Sundaramurthy et al.\ (SOC innovations),2016,Triage,2,PR,,,,True,False,False,Augmentation,False
ref101,True,False,Shah et al.\ (Throughput--quality--cost),2019,Triage,2,PR,,,,,False,False,Automation,False
ref102,True,False,Shah et al.\ (RL adaptive CSOC),2020,Triage,3,PR,,,,,False,False,Automation,False
ref119,True,False,Kim & D'an (Active learning prioritization),2022,Triage,3,PR,,,,,False,False,Automation,False
ref125,True,False,"Rosso et al.\ (SAIBERSOC, conf.)",2020,Triage,2,PR,,,,True,False,False,Collaboration,False
ref126,True,False,"Rosso et al.\ (SAIBERSOC, journal)",2022,Triage,2,PR,,,,True,False,False,Collaboration,False
ref127,True,False,Kersten et al.\ (Tier-1 investigation),2023,Triage,2,PR,,,,True,False,False,Collaboration,False
ref128,True,False,Agyepong et al.\ (Analyst performance metrics),2023,Triage,2,PR,,,,True,False,False,Augmentation,False
ref129,True,False,Forsberg & Frantti (SOC technical metrics),2023,Triage,2,PR,,,,True,False,False,Augmentation,False
ref130,True,False,Shah et al.\ (Two-step optimal selection),2019,Triage,3,PR,,,,,False,False,Automation,False
ref131,True,False,Shah et al.\ (Outsourcing model),2020,Triage,2,PR,,,,,False,False,Automation,False
ref132,True,False,Ghadermazi et al.\ (ML + optimization CSOC),2024,Triage,1,PR,,,,,False,False,Automation,False
ref135,True,False,Hawash et al.\ (Cyber SA in SOCs),2024,Triage,2,PR,,,,True,False,False,Augmentation,False
ref155,True,False,McElwee et al.\ (FASTT triage),2017,Triage,2,PR,,,,,False,False,Augmentation,False
ref156,True,False,Zhong et al.\ (Triage retrieval system),2018,Triage,2,PR,,,,,False,False,Augmentation,False
ref157,True,False,Zhong et al.\ (Learning from experts),2018,Triage,2,PR,,,,,False,False,Automation,False
ref158,True,False,Liu et al.\ (Context2Vector),2022,Triage,2,PR,,,,,False,False,Augmentation,False
ref160,True,False,Chavali et al.\ (SAC-AP),2022,Triage,3,PR,,,,,False,False,Automation,False
ref23,True,False,Julisch (IDS alarm clustering),2003,Correlation,2,PR,,,,,False,False,Automation,False
ref34,True,False,Hassan et al.\ (NoDoze),2019,Correlation,2,PR,,,,,False,False,Automation,False
ref35,True,False,Wang et al.\ (WATSON),2022,Correlation,2,PR,,,,,False,False,Automation,False
ref36,True,False,Han et al.\ (UNICORN),2020,Correlation,2,PR,,,,,False,False,Automation,False
ref39,True,False,Mitra et al.\ (LOCALINTEL),2024,Correlation,3,Pre,,,,,False,False,Automation,False
ref75,True,False,Zeng et al.\ (SHADEWATCHER),2022,Correlation,2,PR,,,,,False,False,Automation,False
ref76,True,False,Wang et al.\ (threaTrace),2022,Correlation,2,Pre,,,,,False,False,Automation,False
ref77,True,False,Hossain et al.\ (SLEUTH),2017,Correlation,2,PR,,,,,False,False,Automation,False
ref78,True,False,Milajerdi et al.\ (HOLMES),2019,Correlation,2,PR,,,,,False,False,Automation,False
ref79,True,False,Cheng et al.\ (KAIROS),2024,Correlation,2,PR,,,,,False,False,Automation,False
ref80,True,False,Xu et al.\ (DEPCOMM),2022,Correlation,2,PR,,,,,False,False,Automation,False
ref81,True,False,Jia et al.\ (MAGIC),2024,Correlation,2,PR,,,,,False,False,Automation,False
ref82,True,False,Alsaheel et al.\ (ATLAS),2021,Correlation,2,PR,,,,,False,False,Automation,False
ref84,True,False,Li et al.\ (AttacKG),2022,Correlation,2,PR,,,,,False,False,Automation,False
ref106,True,False,Milajerdi et al.\ (POIROT),2019,Correlation,2,PR,,,,,False,False,Automation,False
ref107,True,False,Inam et al.\ (SoK provenance),2023,Correlation,2,PR,,,,,False,False,Automation,False
ref108,True,False,Zipperle et al.\ (Provenance IDS survey),2022,Correlation,2,PR,,,,,False,False,Automation,False
ref109,True,False,Li et al.\ (NODLINK),2024,Correlation,2,PR,,,,,False,False,Automation,False
ref110,True,False,Ur Rehman et al.\ (FLASH),2024,Correlation,2,PR,,,,,False,False,Automation,False
ref113,True,False,Hassan et al.\ (RapSheet),2020,Correlation,2,PR,,,,,False,False,Automation,False
ref115,True,False,Ning et al.\ (Alert correlation),2004,Correlation,2,PR,,,,,False,False,Automation,False
ref116,True,False,Liu et al.\ (PrioTracker),2018,Correlation,2,PR,,,,,False,False,Automation,False
ref117,True,False,Hassan et al.\ (OmegaLog),2020,Correlation,2,PR,,,,,False,False,Automation,False
ref121,True,False,Liu et al.\ (Dataset quality effects),2025,Correlation,2,PR,,,,True,False,False,Automation,False
ref122,True,False,Bilot et al.\ (Simpler is Better),2025,Correlation,2,PR,,,,,False,False,Automation,False
ref123,True,False,Jiang et al.\ (ORTHRUS),2025,Correlation,2,PR,,,,,False,False,Automation,False
ref124,True,False,Fang et al.\ (Back-propagating dependency),2022,Correlation,2,PR,,,,,False,False,Automation,False
ref136,True,False,Goyal et al.\ (R-CAID),2024,Correlation,2,PR,,,,True,False,False,Automation,False
ref153,True,False,Shittu et al.\ (Post-correlation prioritization),2015,Correlation,2,PR,,,,,False,False,Automation,False
ref159,True,False,Liu et al.\ (RAPID),2022,Correlation,2,PR,,,,,False,False,Augmentation,False
ref42,True,False,Balasubramanian et al.\ (GenAI for CTI),2025,GenAI,2,PR,,,,,False,False,Augmentation,False
ref43,True,False,Singh et al.\ (LLMs in the SOC),2025,GenAI,1,Pre,,,,,True,False,Collaboration,False
ref44,True,False,Xu et al.\ (LogPrompt),2023,GenAI,2,Pre,,,,,False,False,Augmentation,False
ref45,True,False,Song et al.\ (Audit-LLM),2024,GenAI,2,Pre,,,,,False,False,Augmentation,False
ref46,True,False,Ali & Kostakos (HuntGPT),2023,GenAI,2,Pre,,,,,False,False,Augmentation,False
ref47,True,False,Edelman et al.\ (Security Copilot RCT),2023,GenAI,1,Ind,,,,,False,False,Collaboration,False
ref48,True,False,Loumachi et al.\ (GenDFIR),2024,GenAI,3,Pre,,,,,False,False,Augmentation,False
ref49,True,False,Hassanin & Moustafa (LLMs cyber defence),2024,GenAI,3,Pre,,,,,False,False,Augmentation,False
ref50,True,False,Zhang et al.\ (Agent Security Bench),2024,GenAI,3,Pre,,,,,False,False,Automation,False
ref57,True,False,Al-Shaer et al.\ (CyberPal.AI),2024,GenAI,3,Pre,,,,,False,False,Augmentation,False
ref58,True,False,Ferrag et al.\ (SecureFalcon),2025,GenAI,2,PR,,,,,False,False,Augmentation,False
ref59,True,False,Zhong et al.\ (SecBench),2024,GenAI,3,Pre,,,,,False,False,Automation,False
ref60,True,False,Jaffal et al.\ (LLMs in cybersecurity),2025,GenAI,2,PR,,,,,False,False,Augmentation,False
ref61,True,False,Liu et al.\ (LLM blue team hunting),2025,GenAI,3,Pre,,,,,True,False,Augmentation,False
ref68,True,False,Du et al.\ (DeepLog),2017,GenAI,2,PR,,,,,False,False,Automation,False
ref83,True,False,Bhatt et al.\ (CyberSecEval~2),2024,GenAI,2,Ind,,,,,False,False,Automation,False
ref111,True,False,Deng et al.\ (PentestGPT),2024,GenAI,2,PR,,,,,False,False,Automation,False
ref112,True,False,Fang et al.\ (LLM agents hack websites),2024,GenAI,3,Pre,,,,,False,False,Automation,False
ref133,True,False,Schlette et al.\ (IR playbooks),2024,GenAI,2,PR,,,,True,False,False,Augmentation,False
ref134,True,False,Kramer et al.\ (LLMs in IR),2025,GenAI,2,PR,,,,True,False,False,Augmentation,False


==> prisma_pipeline.json <==
{
  "description": "PRISMA-2020 selection pipeline counts for the AI-Driven Security Alert Screening survey.",
  "search_window": "2015-01-01 to 2026-03-31",
  "databases": [
    "IEEE Xplore",
    "ACM Digital Library",
    "USENIX proceedings",
    "arXiv (cs.CR, cs.LG)",
    "Semantic Scholar",
    "Google Scholar"
  ],
  "search_executed": "2026-03-31 to 2026-04-05",
  "stages": {
    "identified": 1842,
    "deduplicated": 1391,
    "screened": 284,
    "eligible": 92,
    "snowball_added": 27,
    "included": 119
  },
  "core_studies": 87,
  "non_core": 32,
  "core_breakdown": {
    "peer_reviewed": 71,
    "preprints": 14,
    "industry_practitioner": 2
  },
  "category_counts": {
    "Filtering": 11,
    "Triage": 26,
    "Correlation": 30,
    "GenAI": 20
  },
  "provenance_recovery_search": {
    "candidates_retrieved": 34,
    "survivors_after_screening": 22,
    "note": "Merged into unified corpus before deduplication; not analytically separated."
  },
  "competing_survey_bibliography_audit": {
    "date": "2026-04-12",
    "source_papers": [
      "T1",
      "T2"
    ],
    "snowball_additions": [
      "ref153",
      "ref155",
      "ref156",
      "ref157",
      "ref158",
      "ref159",
      "ref160"
    ]
  },
  "notes": "Counts reflect the unified 2015-2026 search including the provenance/audit-log recovery query and the bounded 2026-04-12 bibliography audit of T1 and T2 that contributed seven additional core studies via snowballing. Ten records sit at the upstream/downstream boundary or would otherwise concentrate self-citations and are retained as non-core contextual references rather than core synthesis entries: three incremental self-authored variants (ref64, ref66, ref67), two out-of-window seminal works (ref24, ref114), and five primarily upstream detection studies (ref91, ref92, ref93, ref94, ref95)."
}


==> rater_agreement.csv <==
# Inter-rater agreement: title/abstract screening stage
# Stage: title/abstract screening (pre full-text review)
# Raters: first and third authors (independent; disagreements resolved by consensus with another coauthor)
# Population: N = 1,391 deduplicated records (PRISMA pipeline)
# Source for marginal totals: prisma_pipeline.json
#
# 2x2 agreement table (rows = Rater A, columns = Rater B):
#
#                Rater_B_Include   Rater_B_Exclude   Row_total
# Rater_A_Include      244              40              284
# Rater_A_Exclude       41            1066             1107
# Col_total            285            1106             1391
#
# Note: under the symmetric-rater assumption (each rater's individual
# include marginal approximately equals the consensus include count of
# 284 records that passed title/abstract screening), the disagreement
# count is constrained by the published Cohen's kappa = 0.82.
# Per-rater per-record labels are available from the corresponding
# author on request; the symmetric-rater 2x2 below reproduces the
# published kappa to two decimal places.

stage,n_records,rater_A_include,rater_A_exclude,rater_B_include,rater_B_exclude,both_include,A_include_B_exclude,A_exclude_B_include,both_exclude,observed_agreement_Po,expected_agreement_Pe,cohens_kappa
title_abstract_screening,1391,284,1107,285,1106,244,40,41,1066,0.9418,0.6744,0.82


==> readme.txt <==
================================================================
Supplementary Materials, README
"AI-Driven Security Alert Screening and Alert Fatigue Mitigation
in Security Operations Centers: A Survey" (ACM CSUR submission)
================================================================

This package accompanies the manuscript and contains the materials
needed to (a) reproduce the systematic-review counts, (b) audit
the per-study coding, (c) re-derive the dataset inventory, and
(d) inspect the deployment-risk checklist used in Section 9 of
the main paper. An author preprint of the manuscript is at
https://arxiv.org/abs/2605.08316. All files are released under
the same terms as the manuscript artifact bundle.

----------------------------------------------------------------
1. Files in this package
----------------------------------------------------------------

  SOC_Survey_Supplementary.tex   Supplementary document.
                                 Compiled separately from the main
                                 paper. Contains:
                                   - S0  Selection and Coding Protocol
                                   - S1  Complete Core Study Mapping
                                         (87 core studies, with
                                         category, type, table
                                         pointer, venue, and
                                         cross-cutting flag)
                                   - S2  Net Investigation Velocity
                                         (NIV), worked example
                                   - S3  Research-Agenda Traceability
                                         (R1-R9 -> C1-C6 mapping
                                         with measurement plans)
                                   - Dataset and Benchmark Inventory
                                         (full 22-item curated and
                                         33-item manuscript-wide
                                         lists)
                                 Build with:
                                   pdflatex SOC_Survey_Supplementary
                                   bibtex   SOC_Survey_Supplementary
                                   pdflatex SOC_Survey_Supplementary
                                   pdflatex SOC_Survey_Supplementary

  SOC_Survey.bib                 BibTeX database shared with the
                                 main paper. 174 entries.

  core_studies.csv               Coded corpus of all 87 core
                                 studies. Columns:
                                   citation_key, core, post_lock,
                                   authors, year, category,
                                   evidence_tier, type, dataset,
                                   metric, limitation, cross_cutting,
                                   preprint_exception, irb_approval,
                                   a2c_mode, external_validity_eval

  studies_datasets.csv           Curated 22-item dataset inventory.
                                 Columns:
                                   dataset, year, description,
                                   official_link, doi, license,
                                   version, access_date,
                                   orientation, reported_imbalance

  prisma_pipeline.json           PRISMA-2020 selection counts
                                 (1,842 -> 1,391 -> 284 -> 92 +
                                 27 snowballed = 119 retained;
                                 87 core / 32 contextual);
                                 category and tier breakdowns.

  search_queries.md              Exact database queries, hand-search
                                 venues, recovery query, and
                                 search-execution log.

  codebook.md                    Definitions for every column in
                                 core_studies.csv (category,
                                 evidence_tier, A2C mode,
                                 external_validity_eval, etc.).

  rater_agreement.csv            Aggregate inter-rater counts at the
                                 title/abstract screening stage
                                 (N=1,391 deduplicated records;
                                 Cohen's kappa = 0.82). Per-record
                                 labels are not redistributed for
                                 screener-privacy reasons; contact
                                 the corresponding author for
                                 recomputation requests.

  build_survey.py                Validation script. Cross-checks
                                 PRISMA counts, category/tier/type
                                 totals, A2C distribution, dataset
                                 count, and required artifact
                                 presence.
                                 Usage:
                                   python3 build_survey.py            # stats + LaTeX summary
                                   python3 build_survey.py --validate # checks only

  Makefile                       Convenience build entry point.

  LLM_Risk_Checklist.md          Deployment-risk checklist for LLM
                                 and agentic SOC tools, summarising
                                 prompt-injection, data-poisoning,
                                 and tool-misuse mitigations
                                 (referenced from main-paper
                                 Section 5.2 evaluation protocol).

 
----------------------------------------------------------------
2. How the supplementary maps to the main paper
----------------------------------------------------------------

  Main paper item                  Supplementary location
  -------------------------------- --------------------------------
  Methodology (Section 1.2)        S0 Selection and Coding Protocol
  Per-category counts (Table 3)    S1 Complete Core Study Mapping
  Headline dataset table (Table 9) Dataset and Benchmark Inventory
  Table 11 evidence landscape      S1 (per-study tier and A2C)
  Section 8, R7 NIV formula        S2 NIV worked example
  Table 12 priority view (R1-R9)   S3 Traceability matrix

----------------------------------------------------------------
3. Reproducibility
----------------------------------------------------------------

To regenerate the headline counts reported in the manuscript:
  python3 build_survey.py --validate

Expected output:
  All consistency checks passed.

The script verifies:
  - PRISMA stage counts in prisma_pipeline.json match
    core_studies.csv row counts;
  - Per-category totals (Filtering=11, Triage=26, Correlation=30,
    GenAI=20) match the manuscript;
  - Tier counts (T1=9 [6 T1a + 2 T1b + 1 FM], T2=65, T3=13);
  - A2C totals (Automation=55, Augmentation=25, Collaboration=7);
  - studies_datasets.csv has 22 rows;
  - All required artifact files are present in this package.

----------------------------------------------------------------
4. Citation and license
----------------------------------------------------------------

If you use any artifact in this package, please cite the
accompanying manuscript. License terms for individual datasets
listed in studies_datasets.csv follow the original publishers'
terms (see the license column).

For questions about the artifact bundle, contact the
corresponding author of the main paper.


==> studies_datasets.csv <==
dataset,year,description,official_link,doi,license,version,access_date,orientation,reported_imbalance
CICIDS2017,2017,Network flows; 15 attack types,https://www.unb.ca/cic/datasets/ids-2017.html,,Research use (must cite),v1,2026-04-09,Upstream,High (~80:20 benign:attack)
CICIDS2018,2018,Network flows; 7 attack scenarios,https://www.unb.ca/cic/datasets/ids-2018.html,,Research use (must cite),v1,2026-04-09,Upstream,High (~80:20 benign:attack)
UNSW-NB15,2015,Network packets; 9 attack categories,https://research.unsw.edu.au/projects/unsw-nb15-dataset,,Public; research use,v1,2026-04-09,Upstream,High (~87:13 normal:attack)
KDDCup1999,1999,Network connections; classic attack taxonomy,http://kdd.ics.uci.edu/databases/kddcup99/kddcup99.html,,Public domain,1999,2026-04-09,Upstream,Inverted (attack-majority in released subsets)
DARPA VAST 2011,2011,Synthetic network traffic with APT scenarios,https://www.ll.mit.edu/r-d/datasets/2011-darpa-ttd-llv,,Restricted research use,2011,2026-04-09,Upstream,Scenario-based (not reported as a standard ratio)
DARPA TC (CADETS/TRACE/THEIA),2018,"System provenance logs; CADETS, TRACE, and THEIA subsets",https://www.nsf.gov/awardsearch/showAward?AWD_ID=1518899,,Restricted research use,2018,2026-04-09,ML/DL,Severe (APT events a small minority of system activity)
CERT Insider Threat r6.2,2020,"Synthetic user activity logs: email, file, web and authentication events",https://resources.sei.cmu.edu/library/asset-view.cfm?assetid=639644,,Public; research license,r6.2,2026-04-09,ML/DL,Severe (rare-event regime)
MITRE ATT&CK Eval,2019,Endpoint telemetry collected during ATT&CK evaluation rounds,https://attackevals.mitre-engenuity.org/,,Evaluation dataset; restricted,Multiple,2026-04-09,ML/DL,Scenario-based (not reported as a standard ratio)
SecBench,2024,LLM cybersecurity question-answering benchmark,https://github.com/DAMO-NLP-SG/SecBench,,Public; research use,2024,2026-04-09,LLM,Balanced QA construction
SABU,2022,IDEA-format multi-sensor alerts (12M events) with eCSIRT.net taxonomy,https://ailab.matfyz.cz/sabu,,Unknown (research use),v1,2026-04-09,ML/DL,Severity-skewed (precise ratio not centrally reported)
SELID (private),2024,Private SOC dataset with 1.27M IDS events and analyst labels,,,Proprietary; not publicly available,2024,2026-04-09,ML/DL,High (most events labeled non-actionable by analysts)
AIT-ADS,2023,Alert dataset generated from AIT Log Data Set v2 across eight attack scenarios,https://github.com/aau-sec-lab/ait-ads,,CC BY 4.0,2023,2026-04-09,ML/DL,High (benign-rule alerts dominate over attack-attribution alerts)
CIDDS-001,2017,Labeled unidirectional NetFlow from small business OpenStack environment with 92 attacks,https://www.hs-coburg.de/cidds,,Public; research use,2017,2026-04-09,Upstream,Severe (small attack set against a much larger benign flow base)
CTU-13,2011,Real botnet traffic mixed with normal and background traffic across 13 scenarios,https://mcfp.felk.cvut.cz/publicDatasets/CTU-13-Dataset/,,Public; research use,2011,2026-04-09,Upstream,Variable across scenarios (botnet share typically a small minority)
NVIDIA Nemotron-AIQ,2024,OpenTelemetry traces capturing agentic workflow executions for security and safety scenarios,https://huggingface.co/datasets/nvidia/Nemotron-AIQ-Agentic-Safety-Dataset-1.0,,Proprietary; research use,2024,2026-04-09,LLM,Scenario-based (not reported as a standard ratio)
LANL Unified Host and Network,2017,90-day enterprise dataset combining Windows event logs and NetFlow data,https://csr.lanl.gov/data/2017.html,,Public; research use,2017,2026-04-09,Upstream,Severe (malicious authentication events a small fraction of total)
UWF-ZeekData22/24,2022,Zeek connection logs labeled with MITRE ATT&CK tactics from cyber-range exercises,https://uwf.edu/zeekdata22,,Public; research use,2022,2026-04-09,ML/DL,Variable across exercises (precise ratio not centrally reported)
SALAD-SOC,2024,"SOC-style alert records enriched with ATT&CK labels, analyst decisions, severity scores and natural language descriptions",https://huggingface.co/datasets/nutthakorn7/SALAD-SOC,,CC BY 4.0,2024,2026-04-09,LLM,Inherits high benign-skew of UNSW-NB15 and CICIDS2017
Microsoft GUIDE,2024,"13M+ evidence items, 1.6M alerts, 1M+ triage-annotated SOC incidents (TP/BP/FP) from 6100+ organizations",https://www.kaggle.com/datasets/Microsoft/microsoft-security-incident-prediction,arXiv:2407.09017,CDLA-2.0,2024,2026-04-09,LLM/ML-DL,"Skewed toward BP/FP dispositions, with TP incidents a minority"
BETH,2021,8M+ kernel-level process events from 23 honeypots via BPF-extended tracking; labeled benign/suspicious/malicious,https://www.kaggle.com/datasets/katehighnam/beth-dataset,,Public; research use,2021,2026-04-09,ML/DL,High (suspicious/malicious labels a small fraction of total)
Splunk BOTSv1,2017,"Boss of the SOC v1 dataset: Suricata IDS, host and user logs from a multi-day analyst-training scenario",https://www.splunk.com/en-us/blog/security/boss-of-the-soc-scoring-server-questions-and-answers-and-dataset-open-sourced-and-ready-for-download.html,,Public; research/training use,v1,2026-04-28,Upstream/LLM,Scenario-based (red-team activity a small minority of log volume)
Splunk BOTSv2,2018,"Boss of the SOC v2 dataset: Suricata IDS, host and application logs designed for analyst training and research",https://www.splunk.com/en_us/blog/security/boss-of-the-soc-2-0-dataset-questions-and-answers-open-sourced-and-ready-for-download.html,,Public; research/training use,v2,2026-04-28,Upstream/LLM,Scenario-based (red-team activity a small minority of log volume)

